Status of the Aligned Two Higgs Doublet Model in the low mass region

The Two Higgs Doublet Model (2HDM) is a simple extension of the Standard Model (SM), which provides a rich and very interesting phenomenology. To remove the undesirable flavour-changing neutral currents (FCNCs), an additional $\mathcal Z_2$ symmetry is usually imposed into the 2HDM. However, FCNCs can be avoided in a much more general way by assuming a similar Yukawa structure for the two scalar doublets. But one can circumvent the issue of FCNCs by assuming similar Yukawa structure for the two scalar doublets too. The model with this intriguing feature is termed the Aligned Two Higgs Doublet Model (A2HDM). The phenomenological constraints on the A2HDM are much weaker than the ones on the usual $\mathcal Z_2$ models, opening a broader range of possible scenarios. Moreover, the A2HDM also provides a generic framework to study, as particular cases, the different varieties of $\mathcal Z_2$-symmetric 2HDMs. Here, we illustrate a global fit of the A2HDM using the package HEPfit. We study the possibility of having new scalar particles lighter than the SM Higgs. For this global fit we perform a Bayesian analysis, including stability and perturbativity bounds, flavour and electroweak precision observables, and scalar (and pseudoscalar) searches at LEP and LHC.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

